Exact Penalties for Maximum-Edge Bicliques in Bipartite Graphs

The maximum-edge biclique problem asks for a complete bipartite subgraph with the most edges in a bipartite graph, and it is NP-hard. In the bipartite complement, it asks for two vertex sets, one on each side and with no edge between them, whose sizes have the largest product $g$. A known nonconvex quadratic program penalizes the edges between the two sets. Its global maximizers are the optimal pairs for large penalties, and the penalties known to suffice grow with the size of the graph. We show that every penalty of at least $(1+\sqrt{g})/2$ suffices, and that the local maximizers with positive value are then pairs that cannot be enlarged. This threshold is sharp up to an additive one half, and it is never larger than the earlier thresholds. The same program is a copositive formulation that gives the optimal value exactly, and so does its completely positive dual. Tractable relaxations of these programs bound the unknown $g$ and give computable penalties. The doubly nonnegative relaxation is inexact already on six vertices, and P\'olya's linear programming bounds are never exact. On random graphs with 30 vertices and edge probability 0.3, a local ascent from random starting points reached an optimal pair on 12 of 20 graphs with the threshold penalty and on none with the two earlier thresholds.

==> figures/polya.csv <==
level,oneedge,matchingthree,matchingfour,crownfour
0,nan,nan,nan,nan
1,nan,nan,nan,2.0
2,2.82842712474619,2.82842712474619,nan,2.0
3,2.1213203435596424,2.1213203435596424,3.0,1.5
4,1.8856180831641265,1.8856180831641265,2.25,1.5
5,1.6970562748477138,1.6970562748477138,2.0,1.3333333333333333
6,1.515228816828316,1.515228816828316,2.0,1.3333333333333333
7,1.414213562373095,1.414213562373095,1.6666666666666667,1.25


==> tables/ascent.csv <==
starts,size,p,gammaonesuccess,gammaonerepaired,gammaonegraphs,gammatwosuccess,gammatworepaired,gammatwographs,gammathreesuccess,gammathreerepaired,gammathreegraphs,gammafoursuccess,gammafourrepaired,gammafourgraphs,cquartersuccess,cquarterrepaired,cquartergraphs,chalfsuccess,chalfrepaired,chalfgraphs,cthreequarterssuccess,cthreequartersrepaired,cthreequartersgraphs
random,10+10,0.3,0.365,0.365,15,0.006,0.006,6,0.0095,0.0095,6,0.0475,0.0475,6,0,0.05,0,0.0415,0.117,1,0.3175,0.359,9
random,10+10,0.5,0.1255,0.1255,17,0.0005,0.0005,1,0.0005,0.0005,1,0.022,0.022,6,0,0.1795,0,0.052,0.2845,2,0.2735,0.311,18
random,10+10,0.7,0.292,0.292,10,0.2535,0.2535,7,0.2535,0.2535,7,0.2535,0.2535,7,0.0035,0.332,2,0.4545,0.56,14,0.268,0.3005,10
random,15+15,0.3,0.0585,0.0585,12,0,0,0,0,0,0,0,0,0,0,0.1,0,0,0.1795,0,0.136,0.17,11
random,15+15,0.5,0.0055,0.0055,6,0,0,0,0,0,0,0,0,0,0,0.1155,0,0.285,0.459,8,0.2425,0.2425,11
random,15+15,0.7,0.1155,0.1155,4,0.1145,0.1145,3,0.1145,0.1145,3,0.1145,0.1145,3,0,0.249,0,0.138,0.187,6,0.1575,0.1575,8
random,20+20,0.3,0.0025,0.0025,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0.093,0,0.011,0.015,3
random,20+20,0.5,0.0035,0.0035,1,0,0,0,0,0,0,0,0,0,0,0.01,0,0.1165,0.1575,5,0.0075,0.0075,6
random,20+20,0.7,0.161,0.161,7,0.1135,0.1135,4,0.1135,0.1135,4,0.1135,0.1135,4,0.091,0.302,3,0.2095,0.217,10,0.1905,0.1905,9
vertex,10+10,0.3,0.2425,0.2425,20,0.005,0.005,2,0.0075,0.0075,2,0.0275,0.0275,6,0,0.05,0,0.03,0.1525,1,0.195,0.285,10
vertex,10+10,0.5,0.16,0.16,18,0.02,0.02,8,0.02,0.02,8,0.0425,0.0425,12,0,0.195,0,0.03,0.27,2,0.185,0.2675,18
vertex,10+10,0.7,0.17,0.17,19,0.1175,0.1175,17,0.1175,0.1175,17,0.135,0.135,19,0.0275,0.27,2,0.215,0.3,16,0.155,0.22,17
vertex,15+15,0.3,0.063333333333,0.063333333333,18,0,0,0,0,0,0,0.003333333333,0.003333333333,1,0,0.1,0,0,0.246666666667,0,0.108333333333,0.161666666667,13
vertex,15+15,0.5,0.036666666667,0.036666666667,14,0,0,0,0,0,0,0.001666666667,0.001666666667,1,0,0.111666666667,0,0.093333333333,0.238333333333,8,0.08,0.085,17
vertex,15+15,0.7,0.053333333333,0.053333333333,13,0.026666666667,0.026666666667,9,0.026666666667,0.026666666667,9,0.028333333333,0.028333333333,9,0,0.201666666667,0,0.146666666667,0.178333333333,12,0.101666666667,0.105,20
vertex,20+20,0.3,0.025,0.025,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1225,0,0.025,0.05625,7
vertex,20+20,0.5,0.01,0.01,7,0.00125,0.00125,1,0.00125,0.00125,1,0.00125,0.00125,1,0,0.025,0,0.05125,0.09125,7,0.0325,0.0375,12
vertex,20+20,0.7,0.04625,0.04625,17,0.01,0.01,5,0.01,0.01,5,0.01125,0.01125,6,0.035,0.19875,3,0.075,0.14375,12,0.0775,0.08,20


==> tables/bounds.csv <==
block,size,p,count,exacthone,meanhone,maxhone,exacthonednn,meanhonednn,maxhonednn,exactrhoone,meanrhoone,maxrhoone
balanced,6+6,all,300,169,1.08138951009199,8.975451239755717,256,0.20656874471022857,7.327712588197355,289,0.004785433564580545,0.6187804262415681
balanced,8+8,all,300,130,1.1267387668366622,12.71621643070926,235,0.2762675302356365,6.235896820569571,290,0.010936561870266715,1.4058802290379
balanced,10+10,all,300,95,1.5024040671433705,10.183113621529369,200,0.37848481960504743,5.20714411404993,293,0.0020989959808537283,0.35625409366127114
balanced,12+12,all,300,76,1.571171662151924,11.085375722807171,194,0.5022494391471427,5.652197723823797,286,0.010772177389495707,0.8553049833743003
balanced,15+15,all,300,35,1.9914028320139228,13.038884912054943,180,0.5198929484328049,8.21319742072165,291,0.0016945136773572867,0.3718606684053278
balanced,20+20,all,300,23,3.336591224383833,11.99577718742348,105,1.2014330068748063,6.77228154856412,293,0.0029636348128910506,0.3245056934387387
unbalanced,5+10,all,300,152,0.946373601059183,8.258759311280128,265,0.11353635899436258,4.593606371382735,300,0.0,0.0
unbalanced,8+16,all,300,78,1.3048519775659775,11.48850131010221,239,0.20682581399123098,6.675212760309375,298,0.00034431274137657856,0.09340218149323308
unbalanced,10+20,all,300,66,1.7006402566665906,10.057317090654019,215,0.21708418871683904,4.131022168405333,299,6.568780545982974e-05,0.019706341637948925
unbalanced,6+24,all,300,70,1.3414839185669583,8.992854765681464,255,0.0707255241101087,3.3080940654524364,300,0.0,0.0
balanced,6+6,0.3,100,60,0.5131062368327435,6.658172665000118,81,0.15599363153605886,2.4579010183759156,91,0.013963783227807988,0.6187804262415681
balanced,6+6,0.5,100,54,1.4446045929534872,8.975451239755717,78,0.42791370733454287,7.327712588197355,98,0.0003925174659336471,0.0333978365286472
balanced,6+6,0.7,100,55,1.2864577004897393,8.320860791961127,97,0.03579889526008395,2.4944026459681634,100,0.0,0.0
balanced,8+8,0.3,100,41,0.5934363240065028,6.490216118300078,73,0.22034738258794842,4.657175728180008,92,0.015199022353836085,0.5519503694691523
balanced,8+8,0.5,100,40,1.0261671480994816,8.5157562089662,80,0.2329966369110978,5.988104970167466,99,0.0035518609665850585,0.35518609665850587
balanced,8+8,0.7,100,49,1.7606128284040024,12.71621643070926,82,0.3754585712078633,6.235896820569571,99,0.014058802290379,1.4058802290379
balanced,10+10,0.3,100,35,0.7553646796668239,3.7972119418762995,61,0.24512379610917778,2.784172592722567,97,0.00040774875327667057,0.023572615441144196
balanced,10+10,0.5,100,26,1.6497911273235935,6.947787051522402,65,0.429023489448409,4.56998392168326,96,0.005889239189284514,0.35625409366127114
balanced,10+10,0.7,100,34,2.102056394439694,10.183113621529369,74,0.4613071732575555,5.20714411404993,100,0.0,0.0
balanced,12+12,0.3,100,22,1.1121699600143822,6.584704419434729,51,0.4529260578117353,3.963566099689295,97,0.0009433835845957638,0.07099381636698744
balanced,12+12,0.5,100,23,1.7560412250051467,10.695746243745852,64,0.6480135357397478,5.652197723823797,93,0.016183212111023207,0.8553049833743003
balanced,12+12,0.7,100,31,1.845303801436243,11.085375722807171,79,0.4058087238899449,5.353801236845241,96,0.015189936472868149,0.7263205738673131
balanced,15+15,0.3,100,8,1.7269340841450087,5.768630281102029,43,0.7955643596713832,4.732665956490777,93,0.00442107626154127,0.3718606684053278
balanced,15+15,0.5,100,12,2.1322471060890513,13.038884912054943,58,0.5478464231072961,8.21319742072165,98,0.0006624647705305896,0.061947020333836485
balanced,15+15,0.7,100,15,2.115027305807709,10.424863170986907,79,0.2162680625197356,4.628336439066473,100,0.0,0.0
balanced,20+20,0.3,100,4,2.684087864620936,8.015841942637833,21,1.3637990350973446,5.9513113842504834,95,0.005262369710001409,0.21132750865836697
balanced,20+20,0.5,100,5,4.153128195233079,9.910391067360008,28,1.6105387607636732,6.77228154856412,99,0.00038347779428435613,0.03834777942843561
balanced,20+20,0.7,100,14,3.172557613297485,11.99577718742348,56,0.6299612247634012,5.683227234704787,99,0.003245056934387387,0.3245056934387387
unbalanced,5+10,0.3,100,50,0.5820002843809806,3.814576659604812,83,0.11754031135861613,1.9232647382748136,100,0.0,0.0
unbalanced,5+10,0.5,100,44,0.9424319895118276,7.9731290377554185,86,0.15671539515947303,4.5098808355033935,100,0.0,0.0
unbalanced,5+10,0.7,100,58,1.3146885292847406,8.258759311280128,96,0.06635337046499862,4.593606371382735,100,0.0,0.0
unbalanced,8+16,0.3,100,31,0.6238260648339946,3.7965030105169304,77,0.14359945958719608,2.405649978894611,100,0.0,0.0
unbalanced,8+16,0.5,100,24,1.4765870652745212,11.48850131010221,78,0.3081392583757091,6.675212760309375,98,0.0010329382241297356,0.09340218149323308
unbalanced,8+16,0.7,100,23,1.8141428025894168,8.072742052481322,84,0.16873872401078777,3.673010375762748,100,0.0,0.0
unbalanced,10+20,0.3,100,23,1.0861697850464942,7.372620081153142,60,0.30481662882557403,4.131022168405333,99,0.00019706341637948924,0.019706341637948925
unbalanced,10+20,0.5,100,26,1.467214798163882,6.002969723084295,76,0.1696244493455183,1.7395818820805957,100,0.0,0.0
unbalanced,10+20,0.7,100,17,2.548536186789396,10.057317090654019,79,0.1768114879794248,2.6777567448393094,100,0.0,0.0
unbalanced,6+24,0.3,100,26,0.8472702468688099,5.0348531658008495,74,0.1437603494815628,3.3080940654524364,100,0.0,0.0
unbalanced,6+24,0.5,100,16,1.4788188917589147,8.030062315503027,86,0.03734902058701305,1.8163689976889676,100,0.0,0.0
unbalanced,6+24,0.7,100,28,1.69836261707315,8.992854765681464,95,0.031067202261750238,1.7637077776916472,100,0.0,0.0


==> tables/dsos.csv <==
graph,halfsqrtg,levelzero,levelone,leveltwo
lpv-example-1,0.7071067811865476,1.0,0.9000000000393614,0.8484848484848486
matching-3,0.7071067811865476,1.0,1.0000000000000173,0.8666666666666771
matching-4,1.0,1.5,1.5000000000009381,1.216216216222767
crown-4,0.5,0.5,0.5000000000000017,0.5000000000000006
near-biclique-2,1.0,1.5,1.3076923077055569,1.1521739130435074


==> tables/matchings.csv <==
r,halfsqrtg,hone,honednn,rhoone
2,0.5,0.5000000000000003,0.499999999999998,0.5000000000034904
3,0.7071067811865476,0.75,0.7500000000001414,0.7071067813020989
4,1.0,1.0000000000004792,1.0000000000000024,1.0000000000398381
5,1.224744871391589,1.2500000005542076,1.2500000000005103,1.2500000001559097
6,1.5,1.5000000000000586,1.5000000017019284,1.5000000000046207
7,1.7320508075688772,1.7500000001593272,1.750000003481073,1.750000000113034
8,2.0,2.000000000000025,2.0000000001473337,2.000000000087086
9,2.23606797749979,2.2500000001410347,2.2500000000001843,2.250000000089787
10,2.5,2.5000000115010703,2.5000000000042446,2.5000000000003033
11,2.7386127875258306,2.7500000000002762,2.750000000005108,2.7500000005307217
12,3.0,3.0000000000001847,3.000000002415671,3.0000000023340645


==> tables/thresholds.csv <==
family,graphs,count,gammastaroveronemean,gammastaroveronemax,gammaoneovertwomean,gammaoneovertwomin,gammaoneoverthreemean,gammaoneoverthreemin,gammaoneoverfourmean,gammaoneoverfourmin
random,2+3,340,0.5714339223518003,0.8284271247461902,0.6187617864984013,0.5,0.9318326507346482,0.8047378541243649,0.9706005286260139,0.88366349398948
random,3+3,366,0.6335830654363954,0.8696938456699069,0.6760957269381227,0.5,0.8762807496846965,0.6998755591095676,0.9448665589318465,0.8047378541243649
random,3+4,383,0.6103371756959309,0.8696938456699069,0.5846405443586336,0.4,0.8689526357358316,0.6998755591095676,0.9410301712604193,0.8047378541243649
random,4+4,393,0.6448257133027528,0.8960369509591836,0.6247541679495936,0.4,0.8363244934191076,0.6621991892442395,0.9220058610968427,0.8016894286873422
random,4+5,400,0.6570704410518343,0.8960369509591836,0.5442660468533678,0.3333333333333333,0.8053858850791366,0.6513878188659973,0.9027659801767695,0.7415693070120959
random,5+5,398,0.6800845567092169,0.913719988157784,0.5761901179288839,0.3333333333333333,0.7845107022664273,0.632690166178602,0.8880119016848065,0.7507687341097454
nearbiclique,2,1,0.6666368643442789,0.6666368643442789,0.75,0.75,0.9270509831248422,0.9270509831248422,0.9567000110051334,0.9567000110051334
nearbiclique,3,1,0.7499726414680481,0.7499726414680481,0.8,0.8,0.92664991614216,0.92664991614216,0.9459197757203249,0.9459197757203249
nearbiclique,4,1,0.7999747037887573,0.7999747037887573,0.8333333333333334,0.8333333333333334,0.9330274843168537,0.9330274843168537,0.9463940164279201,0.9463940164279201
nearbiclique,5,1,0.8333097696304321,0.8333097696304321,0.8571428571428571,0.8571428571428571,0.9396781729573938,0.9396781729573938,0.9494982147453437,0.9494982147453437


==> tables/values.csv <==
name,value
exacttol,1e-05
roundoffset,1e-06
solvertol,1e-10
bisectiontol,1e-07
penaltytol,1e-09
graphs,3000
rhooneexact,2939
rhooneinexact,61
rhooneinexactsparse,36
rhoonemaxgap,1.4058802290379
gapbelow,3.2963510276928787e-06
gapabove,6.482789083284146e-05
solvererror,4.134463882365935e-10
roundhone,2507
roundhonednn,2854
roundrhoone,3000
lasserregraphs,150
lasserrerhooneexact,148
weaklasserre,3.74999999999385
weakrhoone,3.7475176420286234
weakhalfsqrtg,3.7416573867739413
polyalevel,7
polyaratio,1.414213562373095
penaltygraphs,2280
penaltyratio,0.913719988157784
nearbicliqueerror,7.069110870361328e-05
ascentgraphs,12
ascentsteps,5.6475
densefallback,97.39999999999999
vertexfallback,3.25
edgeend,2.25
edgeruns,38
edgerunspositive,26
supportone,22.785
fallbackone,4.15
supporttwo,9.94
fallbacktwo,36.4
halfedgemin,33.95
halfedgemax,98.1
quarteredgemin,84.2
dualgap,1.1832756996454918e-11

